Unlimited Road-scene Synthetic Annotation (URSA) Dataset

In training deep neural networks for semantic segmentation, the main limiting factor is the low amount of ground truth annotation data that is available in currently existing datasets. The limited availability of such data is due to the time cost and human effort required to accurately and consistently label real images on a pixel level. Modern sandbox video game engines provide open world environments where traffic and pedestrians behave in a pseudo-realistic manner. This caters well to the collection of a believable road-scene dataset. Utilizing open-source tools and resources found in single-player modding communities, we provide a method for persistent, ground truth, asset annotation of a game world. By collecting a synthetic dataset containing upwards of $1,000,000$ images, we demonstrate real-time, on-demand, ground truth data annotation capability of our method. Supplementing this synthetic data to Cityscapes dataset, we show that our data generation method provides qualitative as well as quantitative improvements---for training networks---over previous methods that use video games as surrogate.

==> cost_benifit.dat <==
1 0.28300000000000003 0.025922962793631446
2 0.30569948186528506 0.024566361846900933
3 0.48139860139860147 0.04137969706344582
4 0.5982222222222222 0.037612127746713776
5 0.7004958677685948 0.0339772962843758
6 0.7208988764044943 0.03140926779264027
7 0.788372093023256 0.02439090344581747
8 0.7911111111111111 0.031544599036840856
9 0.8033898305084748 0.027953258478763798
10 0.8374999999999999 0.02763853991962834
11 0.8505263157894736 0.0243701829532426
12 0.9123076923076923 0.02312814827441989
13 0.8933333333333335 0.020337291908631046
14 0.9288888888888888 0.024944382578492953
15 0.9015384615384617 0.03453837587791333
16 0.9781818181818182 0.03882573909829568
17 0.9840000000000001 0.03666060555964672
18 0.9955555555555555 0.02177324215807272
19 1.0 0.0
